A GenEO Domain Decomposition method for Saddle Point problems

We introduce an adaptive element-based domain decomposition (DD) method for solving saddle point problems defined as a block two by two matrix. The algorithm does not require any knowledge of the constrained space. We assume that all sub matrices are sparse and that the diagonal blocks are spectrally equivalent to a sum of positive semi definite matrices. The latter assumption enables the design of adaptive coarse space for DD methods that extends the GenEO theory to saddle point problems. Numerical results on three dimensional elasticity problems for steel-rubber structures discretized by a finite element with continuous pressure are shown for up to one billion degrees of freedom.

==> newstrong.csv <==
N,dofs,nCSA,nCSS,ItS,ItB,setup,gmresS,totalS,gmresB,totalB,MAOIt
525,27545495,9959,2681,20,0,584.2,437.0,1021.2,0.0,584.2,9
1050,27545495,15078,4094,21,0,265.1,209.5,474.6,0.0,265.1,9
2100,27545495,23172,6470,21,0,167.0,117.3,284.3,0.0,167.0,10
4200,27545495,37768,11186,22,0,104.2,87.6,191.8,0.0,104.2,10


==> newweak.csv <==
N,dofs,nCSA,nCSS,ItS,ItB,setup,gmresS,totalS,gmresB,totalB,MAOIt
262,15987380,5383,3496,25,0,698.4,550.6,1249.0,0.0,698.4,8
525,27545495,9959,2681,20,0,584.2,437.0,1021.2,0.0,584.2,9
1050,64982431,17837,4610,21,0,688.0,576.9,1264.9,0.0,688.0,9
2100,126569042,32361,8036,24,0,698.9,675.7,1374.6,0.0,698.9,9
4200,218337384,59704,13979,25,0,622.8,645.9,1268.7,0.0,622.8,9
8400,515921881,141421,26433,30,0,772.1,1088.0,1860.1,0.0,772.1,10
16800,1006250208,260348,42060,27,0,853.4,1613.0,2466.4,0.0,853.4,13


==> nnew_weak_ma0Iter1e-2elasticity3d_tauA_01_tauS_03.csv <==
N,dofs,nCSA,nCSS,ItS,ItB,setup,gmresS,totalS,gmresB,totalB,MAOIt
256,4651026,3439,3785,28,43,427.6,146.3,573.9,224.1,651.7,8
512,10937315,6468,5877,28,44,649.8,197.6,847.4,335.4,985.2,10
1024,21256223,11244,12555,28,47,770.0,221.4,991.4,438.8,1208.8,11
2048,36616161,19268,21718,29,52,1042.5,321.1,1363.6,654.1,1696.6,11


==> nnew_weak_ma0Iter1e-6elasticity3d_tauA_01_tauS_03.csv <==
N,dofs,nCSA,nCSS,ItS,ItB,setup,gmresS,totalS,gmresB,totalB,MAOIt
256,4651026,3439,3785,28,43,425.4,239.5,664.9,509.4,934.8,24
512,10937315,6468,5877,28,44,649.8,354.2,1004.0,823.6,1473.4,30
1024,21256223,11244,12555,28,48,772.4,402.4,1174.8,1051.2,1823.6,33
2048,36616161,19268,21718,29,52,1049.9,618.6,1668.5,1644.0,2693.9,34


==> nnew_weak_no2levelelasticity3d_tauA_01_tauS_03.csv <==
N,dofs,nCSA,nCSS,ItS,ItB,setup,gmresS,totalS,gmresB,totalB
256,4651026,3439,0,83,105,80.8,278.2,359.0,57.0,137.8
512,10937315,6468,0,102,129,113.1,425.9,539.0,87.4,200.5
1024,21256223,11244,0,124,156,161.6,559.2,720.8,111.8,273.4
2048,36616161,19268,0,146,184,244.4,839.9,1084.3,170.0,414.4


==> nnew_weak_noS0elasticity3d_tauA_01_tauS_03.csv <==
N,dofs,nCSA,nCSS,ItS,ItB,setup,gmresS,totalS,gmresB,totalB
256,4651026,3439,3785,49,64,428.9,169.4,598.3,45.5,474.4
512,10937315,6468,5877,57,69,649.8,252.5,902.3,61.8,711.6
1024,21256223,11244,12555,62,77,773.4,295.0,1068.4,73.0,846.4
2048,36616161,19268,21718,68,84,1051.0,427.5,1478.5,111.3,1162.3


==> nnewelasticity3d_tauA_01_tauS_03.csv <==
N,dofs,nCSA,nCSS,ItS,ItB,setup,gmresS,totalS,gmresB,totalB
32,1401578,688,607,28,43,1324.7,179.3,1504.0,102.0,1426.7
64,1401578,1080,1046,24,35,439.0,78.5,517.5,40.5,479.5
128,1401578,1776,1694,26,38,199.6,45.3,244.9,23.2,222.8
256,1401578,2855,2888,28,39,116.7,29.0,145.7,14.3,131.0
512,1401578,4900,4334,28,37,156.5,20.7,177.2,10.2,166.7
128,4651026,2179,2135,26,41,1326.7,162.0,1488.7,90.6,1417.3
256,4651026,3439,3785,28,43,519.8,90.0,609.8,49.8,569.6


==> nnewno2levelelasticity3d_tauA_01_tauS_03.csv <==
N,dofs,nCSA,nCSS,ItS,ItB,setup,gmresS,totalS,gmresB,totalB
32,1401578,688,0,50,60,112.9,324.3,437.2,64.4,177.3
64,1401578,1080,0,59,72,58.5,192.4,250.9,38.5,97.0
128,1401578,1776,0,64,77,35.8,114.8,150.6,22.7,58.5
256,1401578,2855,0,67,78,28.4,73.3,101.7,13.9,42.3
512,1401578,4900,0,70,82,25.7,53.3,79.0,9.8,35.5
1024,1401578,8165,0,74,84,31.0,61.5,92.5,10.0,41.0
128,4651026,2179,0,78,99,122.8,507.9,630.7,102.1,224.9
256,4651026,3439,0,83,105,77.7,278.3,356.0,56.8,134.5
512,4651026,5615,0,90,109,56.3,164.9,221.2,32.4,88.7
1024,4651026,8940,0,94,116,54.2,124.8,179.0,23.4,77.6


==> nnewno2levelonlynu1elasticity3d_tauA_01_tauS_03.csv <==
N,dofs,nCSA,nCSS,ItS,ItB,setup,gmresS,totalS,gmresB,totalB
32,1401578,64,0,47,52,135.5,253.0,388.5,54.5,190.0
64,1401578,152,0,74,80,71.8,208.3,280.1,42.5,114.3
128,1401578,351,0,112,118,43.0,170.3,213.3,34.8,77.8
256,1401578,677,0,124,137,31.2,117.3,148.5,25.5,56.7
512,1401578,1419,0,173,176,26.5,103.5,130.0,22.5,49.0
1024,1401578,2973,0,190,198,29.0,110.2,139.2,24.9,53.9
128,4651026,516,0,96,108,133.3,506.4,639.7,110.1,243.4
256,4651026,1034,0,121,128,79.4,342.9,422.3,68.2,147.6
512,4651026,1946,0,149,149,56.6,242.2,298.8,43.8,100.4
1024,4651026,3785,0,170,179,53.2,200.7,253.9,37.5,90.7


==> nnewnoS0elasticity3d_tauA_01_tauS_03.csv <==
N,dofs,nCSA,nCSS,ItS,ItB,setup,gmresS,totalS,gmresB,totalB
32,1401578,688,607,33,45,1226.8,214.4,1441.2,65.4,1292.2
64,1401578,1080,1046,36,48,390.8,119.8,510.6,34.3,425.1
128,1401578,1776,1694,40,52,162.0,74.5,236.5,19.9,181.9
256,1401578,2855,2888,45,53,77.4,50.4,127.8,12.0,89.4
512,1401578,4900,4334,51,55,64.3,40.2,104.5,8.5,72.8
1024,1401578,8165,8362,58,58,180.8,51.9,232.7,10.1,190.9
128,4651026,2179,2135,44,60,1207.3,289.3,1496.6,81.8,1289.1
256,4651026,3439,3785,49,64,422.4,167.7,590.1,44.9,467.3
512,4651026,5615,5604,56,63,183.1,107.3,290.4,24.3,207.4
1024,4651026,8940,10154,58,65,171.9,80.9,252.8,17.2,189.1


==> nnewnoS0onlynu1elasticity3d_tauA_01_tauS_03.csv <==
N,dofs,nCSA,nCSS,ItS,ItB,setup,gmresS,totalS,gmresB,totalB
32,1401578,64,32,21,32,1431.3,114.4,1545.7,45.8,1477.1
64,1401578,152,64,24,31,457.4,66.7,524.1,21.7,479.1
128,1401578,351,128,26,31,157.5,39.3,196.8,11.4,168.9
256,1401578,677,256,28,32,73.0,26.0,99.0,6.8,79.8
512,1401578,1419,512,31,34,53.7,18.8,72.5,4.6,58.3
1024,1401578,2973,1024,33,37,138.6,19.0,157.6,5.0,143.6
128,4651026,516,128,29,33,1325.9,151.6,1477.5,44.0,1369.9
256,4651026,1034,257,32,35,453.1,89.1,542.2,24.2,477.3
512,4651026,1946,512,36,38,158.3,56.9,215.2,13.6,171.9
1024,4651026,3785,1024,38,42,137.1,42.9,180.0,9.8,146.9


==> nnewonlynu1elasticity3d_tauA_01_tauS_03.csv <==
N,dofs,nCSA,nCSS,ItS,ItB,setup,gmresS,totalS,gmresB,totalB
32,1401578,70,32,21,31,1443.0,124.3,1567.3,71.8,1514.8
64,1401578,162,64,22,31,459.3,65.4,524.7,34.8,494.1
128,1401578,380,128,22,31,164.8,35.8,200.6,18.2,183.0
256,1401578,722,256,24,32,80.4,23.8,104.2,10.6,91.0
512,1401578,1509,512,24,31,77.6,15.6,93.2,6.7,84.3
1024,1401578,3230,1024,24,31,282.8,16.3,299.1,7.5,290.3
128,4651026,526,128,24,31,1354.1,138.0,1492.1,67.2,1421.3
256,4651026,1058,257,25,31,478.8,77.8,556.6,34.3,513.1
512,4651026,1988,512,26,31,185.5,45.3,230.8,17.9,203.4
1024,4651026,3868,1024,26,31,239.8,32.0,271.8,12.0,251.8


==> nolump-newstrong.csv <==
N,dofs,nCSA,nCSS,ItS,ItB,setup,gmresS,totalS,gmresB,totalB,MAOIt
525,27545495,9959,2669,21,0,526.6,519.5,1046.1,0.0,526.6,12
1050,27545495,15078,4082,21,0,265.7,224.7,490.4,0.0,265.7,11
2100,27545495,23172,6453,23,0,168.8,131.1,299.9,0.0,168.8,10
4200,27545495,37768,11152,23,0,103.8,91.3,195.1,0.0,103.8,9


==> nolump-newweak.csv <==
N,dofs,nCSA,nCSS,ItS,ItB,setup,gmresS,totalS,gmresB,totalB,MAOIt
262,15987380,5383,3319,24,0,710.7,631.6,1342.3,0.0,710.7,11
525,27545495,9959,2669,21,0,526.6,519.5,1046.1,0.0,526.6,12
1050,64982431,17837,4587,22,0,675.2,665.9,1341.1,0.0,675.2,11
2100,126569042,32361,7995,25,0,689.2,733.8,1423.0,0.0,689.2,10
4200,218337384,59704,13912,27,0,593.0,705.4,1298.4,0.0,593.0,10
8400,515921881,141421,25949,32,0,735.8,1152.5,1888.3,0.0,735.8,10
16800,1006250208,260348,41341,29,0,819.2,1717.9,2537.1,0.0,819.2,12

